Near- to mid-infrared spectroscopic study of ice analysis using the AKARI/IRC and Spitzer/IRS spectra

We present the combined 2.5$-$30$\mu$m spectra of four protostars acquired with the infrared camera and the infrared spectrograph on board the AKARI and Spitzer space telescopes, respectively. To analyze the ice absorption features in the 8$-$22$\mu$m, we first performed a continuum determination process on mid-infrared spectra and applied a method to subtract the silicate absorption. We conducted a global fitting process to the absorption features in the combined infrared spectra using the experimental ice absorbance data to identify the intrinsic absorption of each ice component. We first derived the H$_{2}$O ice column densities of both stretch and libration modes at 3.05$\mu$m and 13.6$\mu$m simultaneously. We also identified the absorption features containing NH$_{3}$, CH$_{3}$OH, CO$_{2}$, and CO and decomposed their mixed components and compared their ice abundances at different evolutionary stages of the protostars. We explored possible absorptions of the organic ice species such as HCOOH, CH$_{3}$CHO, and CH$_{3}$CH$_{2}$OH in the mid-infrared ranges. The ice analysis method developed in this study can be applied to the ice spectra obtained by the James Webb Space Telescope.

==> svg-inkscape/ads_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ads_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1141.76235341bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8264058)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ads_svg-tex.pdf}}%
    \put(0.47071194,0.29762139){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{a}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ads_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

